Planner-Centric Reinforcement Learning for Deep Research with Structure-Aware Reward

Deep research tasks require LLMs to plan what to investigate, retrieve evidence, and synthesize long-form answers across multiple branches of inquiry. Existing training paradigms either rely on short-form verifiable QA as a proxy or optimize monolithic long trajectories, which makes planning and execution difficult to disentangle and yields weak credit assignment for the planning process. We propose DecomposeR, a planner-centric deep research framework that represents research plans as typed directed acyclic graphs (DAGs), allowing planning to be made explicit, structured, and rewardable. We train a Qwen3-8B model in two stages: planner reinforcement learning (RL) first learns graph structure and query decomposition to improve research planning, and answerer reinforcement learning (RL) then learns branch-level execution and final synthesis conditioned on the learned plan. By assigning rewards to explicit planner tokens and structured components rather than to a flat trajectory, DecomposeR enables finer-grained optimization of planning while reducing the ambiguity of end-to-end training. Experiments show that DecomposeR-8B improves over strong comparable open baselines by 5.1-8.0 points on popular long-form benchmarks due to improved planning and answering capabilities.

==> figures/rl_curves_data/answerer_response_length.csv <==
step,response_length
1,7151.317270
2,7141.399649
3,7171.806501
4,7158.432432
5,7120.687467
6,7106.184114
7,7080.019501
8,7073.087092
9,7098.975457
10,7092.708301
11,7052.489556
12,7082.697041
13,7111.338790
14,7112.412372
15,7105.271851
16,7090.619891
17,7092.684501
18,7126.689907
19,7130.563432
20,7132.092578
21,7135.259044
22,7143.351053
23,7153.394084
24,7178.784000
25,7190.799990
26,7181.506530
27,7173.460784
28,7229.224676
29,7253.376647
30,7258.269627
31,7268.300676
32,7275.131558
33,7270.750019
34,7286.406068
35,7283.116852
36,7315.611950
37,7346.640548
38,7325.317842
39,7324.293333
40,7340.600528
41,7396.386470
42,7360.328470
43,7372.738597
44,7388.092362
45,7387.760656
46,7377.425686
47,7365.903627
48,7371.000852
49,7374.488597
50,7374.544156
51,7380.412617
52,7396.295784
53,7406.999215
54,7428.079283
55,7464.837450
56,7523.485323
57,7521.093166
58,7550.770460
59,7595.855421
60,7567.691205
61,7606.421597
62,7651.642186
63,7643.181401
64,7643.167509
65,7675.996754
66,7693.274539
67,7707.719803
68,7719.316205
69,7712.069470
70,7708.149539
71,7716.763921
72,7718.925686
73,7730.240225
74,7761.552313
75,7772.376666
76,7770.215715
77,7804.959176
78,7826.525352
79,7827.812940
80,7817.540872
81,7815.124205
82,7826.140539
83,7860.108686
84,7891.808038
85,7890.826009
86,7919.460813
87,7924.257372
88,7895.087441
89,7942.126647
90,7930.082529
91,7942.483676
92,7969.879931
93,7995.037607
94,7986.752480
95,8007.524529
96,8053.655245
97,8067.616843
98,8079.079255
99,8091.799029
100,8144.848058
101,8178.950176
102,8210.884823
103,8240.402794
104,8281.632372
105,8277.882372
106,8288.215705
107,8295.435470
108,8327.121745
109,8329.434647
110,8326.372568
111,8371.255735
112,8369.198539
113,8366.996735
114,8411.622549
115,8438.799020
116,8462.062098
117,8495.959971
118,8538.350500
119,8540.881549
120,8550.574362
121,8571.367657
122,8573.728765
123,8641.104588
124,8683.151980
125,8689.794137
126,8731.124196
127,8775.783509
128,8815.668313
129,8840.561284
130,8848.511441
131,8899.757353
132,8920.214049
133,8948.848853
134,8946.807186
135,8970.323520
136,8985.002441
137,9005.236108
138,8981.496735
139,8999.333333
140,9023.554745
141,9037.701804
142,9017.468137
143,8978.751628
144,8992.862736
145,9035.949343
146,9055.825167
147,9062.919951
148,9045.003284
149,9076.183019
150,9090.770431
151,9115.599667
152,9119.707510
153,9126.187902
154,9136.758176
155,9130.500000
157,9138.341510
158,9152.503274
159,9179.193647
160,9227.539225
161,9296.732862
162,9310.224686
163,9315.129098
164,9350.215705
165,9373.894637
166,9375.147088
167,9371.584990
168,9360.374205
169,9387.838264
170,9365.560480
172,9390.623392
173,9397.232862
174,9436.366029
175,9481.705088
176,9458.076813
177,9425.290853
178,9443.388088
179,9437.130735
180,9425.826813
181,9403.874205
182,9397.085813
183,9403.120127
184,9388.758205
185,9431.985323
186,9435.939578
187,9449.668323
188,9425.591519
189,9451.200990
190,9457.781049
193,9509.679735
194,9509.973030
195,9468.449334
196,9490.683814
197,9535.768775
198,9598.529402
199,9616.551461
200,9619.596383
201,9628.883148
202,9633.697677
203,9667.196854
204,9644.022021
205,9655.230354
206,9592.722187
207,9572.921540
208,9567.819403
209,9550.104521
210,9564.856168
211,9554.082462
212,9515.296511
213,9466.927217
214,9428.957453
215,9373.227060
216,9338.825100
217,9326.005668
218,9325.277727
219,9298.249129
220,9294.795697
221,9281.921521
222,9309.404364
223,9267.475442
224,9297.535893
225,9277.916609
226,9272.201746
227,9248.322668
228,9262.231158
229,9276.859432
230,9304.098824
231,9260.676432
233,9216.420707
234,9197.105354
235,9181.937040
236,9222.671511
237,9213.025276
238,9212.629040
239,9182.305511
240,9147.468089
241,9133.680520
242,9135.343109
243,9127.746716
244,9102.749167
245,9105.760618
246,9109.898696
247,9149.698529
248,9167.264706
249,9170.634804
250,9160.562079
252,9142.995902
253,9117.553922
254,9109.042490
255,9092.115215
256,9108.367666
257,9115.674039
258,9072.711617
259,9107.482039
260,9133.449353
261,9107.952627
262,9143.790058
263,9120.623392
264,9144.726333
265,9180.194480
266,9190.988597
267,9186.987774
268,9171.661784
269,9191.655254
270,9197.537607
271,9195.943647
272,9246.431382
273,9232.638088
274,9279.597245
275,9249.711617
276,9239.378274
277,9196.893804
278,9245.252461
279,9273.547382
280,9281.636441
281,9252.912579
282,9222.879892
283,9229.286755
284,9247.638873
285,9237.837412
286,9268.892961
287,9304.198529
288,9272.428098
289,9286.578412
290,9263.955040
291,9280.669922
292,9308.936265
293,9351.596383
294,9358.093109
295,9389.763030
296,9422.011403
297,9428.214834
298,9430.376599
299,9434.387226
301,9428.869246
302,9421.333305
303,9396.688697
304,9423.195245
305,9431.848010
306,9446.700952
307,9441.626599
308,9455.468932
309,9500.920726
310,9586.147030
311,9579.430540
312,9571.012245
313,9632.446892
314,9605.668285
315,9612.583305
316,9607.357814
317,9610.912540
318,9635.923991
319,9658.454226
320,9683.301451
321,9702.667452
322,9711.112707
323,9712.654373
324,9711.272844
325,9725.604550
326,9694.276118
327,9698.044098
328,9728.665010
329,9769.443599
330,9750.979540
331,9733.556344
332,9730.548991
333,9738.843311
334,9757.319705
335,9746.411428
336,9757.921075
337,9796.542544
338,9792.704601
339,9778.213978
340,9792.746094
341,9798.169620
342,9831.112781
343,9830.333301
344,9836.867488
345,9806.279580
346,9818.882865
347,9785.023139
348,9767.597600
349,9753.249971
350,9779.181789
351,9771.636688
352,9768.870936
353,9779.695801
354,9799.962621
355,9785.093715
356,9805.932075
357,9782.134578


==> figures/rl_curves_data/answerer_reward_components.csv <==
step,raw_overall,overall,execution,synthesis
1,0.706438,0.717447,0.393362,0.324085
2,0.724458,0.717606,0.393688,0.323918
3,0.738160,0.716847,0.393648,0.323198
4,0.711029,0.717174,0.393826,0.323348
5,0.689116,0.718610,0.393310,0.325300
6,0.675520,0.718572,0.393757,0.324815
7,0.705605,0.718581,0.393718,0.324863
8,0.744075,0.719376,0.394428,0.324948
9,0.678324,0.720057,0.394994,0.325063
10,0.702178,0.720927,0.395361,0.325566
11,0.722541,0.721199,0.395619,0.325580
12,0.736532,0.720750,0.395354,0.325396
13,0.736855,0.720247,0.395653,0.324595
14,0.710184,0.720893,0.395926,0.324967
15,0.735427,0.721859,0.396099,0.325760
16,0.755249,0.722261,0.396128,0.326133
17,0.705253,0.721925,0.395545,0.326380
18,0.734291,0.722305,0.395161,0.327144
19,0.714403,0.722942,0.395103,0.327840
20,0.727652,0.722821,0.394813,0.328008
21,0.729430,0.724231,0.394905,0.329325
22,0.731480,0.725268,0.395439,0.329830
23,0.739604,0.725402,0.395009,0.330393
24,0.694022,0.726039,0.395350,0.330688
25,0.728584,0.726297,0.395234,0.331062
26,0.677211,0.727114,0.395603,0.331512
27,0.721737,0.728411,0.395682,0.332729
28,0.696349,0.728883,0.395656,0.333227
29,0.726324,0.728373,0.395438,0.332936
30,0.760266,0.729261,0.395553,0.333708
31,0.717430,0.729850,0.395322,0.334528
32,0.718861,0.731517,0.395352,0.336165
33,0.744802,0.732591,0.395760,0.336832
34,0.742560,0.732527,0.396024,0.336503
35,0.750507,0.733745,0.396362,0.337383
36,0.730720,0.733443,0.396574,0.336869
37,0.704582,0.733404,0.396550,0.336854
38,0.701637,0.733639,0.396593,0.337046
39,0.745439,0.734013,0.396975,0.337038
40,0.759521,0.734806,0.397473,0.337334
41,0.738339,0.734050,0.397470,0.336581
42,0.708153,0.733237,0.397027,0.336209
43,0.738259,0.733922,0.397033,0.336889
44,0.750358,0.734431,0.397698,0.336733
45,0.717490,0.734652,0.397616,0.337036
46,0.787655,0.735012,0.398015,0.336997
47,0.773003,0.735277,0.398759,0.336518
48,0.731669,0.736052,0.399637,0.336415
49,0.756618,0.736775,0.399771,0.337004
50,0.738924,0.737707,0.399759,0.337948
51,0.768006,0.738465,0.399904,0.338561
52,0.772566,0.739677,0.400315,0.339361
53,0.748539,0.740460,0.400416,0.340044
54,0.712162,0.742195,0.401127,0.341068
55,0.756285,0.742278,0.401025,0.341253
56,0.719153,0.741532,0.401965,0.339567
57,0.760546,0.741660,0.401859,0.339802
58,0.760398,0.741830,0.401679,0.340152
59,0.740792,0.741884,0.401645,0.340239
60,0.740450,0.741534,0.401651,0.339883
61,0.686764,0.740167,0.401009,0.339158
62,0.720564,0.741102,0.401163,0.339938
63,0.748512,0.741704,0.400917,0.340787
64,0.755911,0.742638,0.400889,0.341749
65,0.750650,0.743199,0.400974,0.342225
66,0.696890,0.741575,0.400150,0.341424
67,0.713742,0.741391,0.399895,0.341496
68,0.740214,0.741718,0.400817,0.340901
69,0.760249,0.741696,0.401579,0.340117
70,0.725677,0.741178,0.401333,0.339845
71,0.746001,0.740940,0.401598,0.339342
72,0.742927,0.740673,0.401575,0.339098
73,0.771031,0.740443,0.401190,0.339253
74,0.776494,0.740561,0.401576,0.338986
75,0.741544,0.740896,0.401613,0.339283
76,0.767232,0.741747,0.402247,0.339500
77,0.738997,0.741530,0.402385,0.339145
78,0.761696,0.739307,0.401413,0.337893
79,0.784819,0.739572,0.402058,0.337514
80,0.730575,0.739617,0.401756,0.337861
81,0.722195,0.739927,0.402229,0.337698
82,0.724004,0.741093,0.402873,0.338219
83,0.727531,0.741245,0.403277,0.337968
84,0.747537,0.738373,0.401555,0.336818
85,0.724700,0.738728,0.401533,0.337195
86,0.680786,0.738536,0.402011,0.336525
87,0.778398,0.739168,0.402147,0.337021
88,0.735315,0.739470,0.401929,0.337541
89,0.749236,0.740107,0.402094,0.338013
90,0.774064,0.740140,0.401978,0.338162
91,0.676693,0.740393,0.402133,0.338260
92,0.728970,0.740857,0.402303,0.338554
93,0.724817,0.740921,0.402340,0.338581
94,0.737152,0.741297,0.402557,0.338740
95,0.723931,0.740876,0.402188,0.338688
96,0.705373,0.741305,0.402972,0.338332
97,0.774026,0.742404,0.403121,0.339284
98,0.761281,0.743850,0.403279,0.340571
99,0.737694,0.742471,0.402939,0.339532
100,0.773684,0.742309,0.403061,0.339248
101,0.782316,0.741529,0.403207,0.338322
102,0.756938,0.741546,0.403627,0.337919
103,0.659189,0.741821,0.404295,0.337526
104,0.762080,0.741473,0.404454,0.337018
105,0.714430,0.741453,0.404475,0.336978
106,0.772089,0.741332,0.404993,0.336339
107,0.778614,0.742837,0.405072,0.337765
108,0.768343,0.741439,0.404056,0.337383
109,0.613889,0.742483,0.404742,0.337741
110,0.758927,0.742639,0.404773,0.337866
111,0.730643,0.743877,0.404997,0.338880
112,0.719005,0.745081,0.405489,0.339592
113,0.735960,0.744282,0.405095,0.339187
114,0.780975,0.745231,0.406068,0.339163
115,0.757614,0.745772,0.406450,0.339322
116,0.763538,0.743445,0.405431,0.338014
117,0.720546,0.745110,0.406742,0.338368
118,0.717007,0.745505,0.407131,0.338374
119,0.759409,0.744129,0.405706,0.338422
120,0.738781,0.743880,0.405801,0.338079
121,0.747540,0.742036,0.405145,0.336891
122,0.802090,0.743690,0.405914,0.337776
123,0.816635,0.743599,0.406471,0.337128
124,0.700706,0.744080,0.407042,0.337038
125,0.768245,0.745030,0.408014,0.337016
126,0.701767,0.744886,0.408195,0.336691
127,0.768082,0.744660,0.408263,0.336397
128,0.753012,0.745571,0.408351,0.337219
129,0.743958,0.747457,0.409444,0.338014
130,0.783817,0.748652,0.410112,0.338540
131,0.724405,0.748980,0.410964,0.338016
132,0.798949,0.745862,0.409504,0.336358
133,0.652705,0.745048,0.409299,0.335749
134,0.780763,0.745132,0.409223,0.335909
135,0.755513,0.748014,0.410868,0.337146
136,0.787842,0.746157,0.409807,0.336351
137,0.742157,0.747992,0.410045,0.337946
138,0.737654,0.746852,0.409080,0.337772
139,0.783736,0.746360,0.408641,0.337719
140,0.776823,0.745875,0.408307,0.337567
141,0.655391,0.747131,0.408661,0.338470
142,0.761588,0.744968,0.407355,0.337612
143,0.749108,0.745248,0.407131,0.338118
144,0.654642,0.744253,0.406588,0.337665
145,0.724487,0.745061,0.406797,0.338264
146,0.629873,0.746647,0.407941,0.338705
147,0.789708,0.746980,0.407510,0.339470
148,0.769396,0.747194,0.407630,0.339564
149,0.785805,0.747457,0.407716,0.339741
150,0.786143,0.749431,0.408221,0.341210
151,0.766356,0.750006,0.408633,0.341373
152,0.770764,0.751302,0.409100,0.342202
153,0.803403,0.749598,0.408296,0.341302
154,0.755416,0.751145,0.408376,0.342770
155,0.822982,0.752487,0.408770,0.343717
157,0.731164,0.752256,0.408641,0.343615
158,0.613096,0.752951,0.408410,0.344541
159,0.737104,0.750237,0.407218,0.343018
160,0.772629,0.752248,0.408090,0.344159
161,0.760852,0.750286,0.407819,0.342467
162,0.664246,0.750895,0.408127,0.342768
163,0.824181,0.749007,0.406893,0.342113
164,0.660880,0.750493,0.407731,0.342762
165,0.710870,0.751344,0.408387,0.342958
166,0.756232,0.750049,0.407433,0.342615
167,0.821682,0.748870,0.406843,0.342028
168,0.653215,0.751729,0.408165,0.343564
169,0.734853,0.749512,0.406812,0.342700
170,0.666270,0.748064,0.406163,0.341901
172,0.800585,0.747601,0.405864,0.341738
173,0.819664,0.747639,0.405161,0.342478
174,0.764524,0.749903,0.406391,0.343512
175,0.813013,0.749040,0.405800,0.343239
176,0.830043,0.747675,0.405214,0.342461
177,0.801364,0.748444,0.405207,0.343237
178,0.797582,0.748500,0.405178,0.343322
179,0.767850,0.748749,0.404988,0.343761
180,0.681207,0.749574,0.405076,0.344498
181,0.831930,0.747160,0.403879,0.343281
182,0.812363,0.747355,0.403821,0.343534
183,0.772031,0.745917,0.403104,0.342813
184,0.759844,0.747877,0.403656,0.344221
185,0.660541,0.747924,0.404070,0.343854
186,0.755306,0.749127,0.404632,0.344495
187,0.680658,0.746773,0.403385,0.343387
188,0.786589,0.746534,0.403164,0.343370
189,0.691549,0.746707,0.403591,0.343116
190,0.817973,0.745857,0.403102,0.342755
193,0.781054,0.745080,0.402918,0.342162
194,0.717665,0.745103,0.402963,0.342140
195,0.716713,0.745030,0.403774,0.341256
196,0.801171,0.744401,0.403564,0.340837
197,0.648519,0.747622,0.405279,0.342343
198,0.675287,0.748555,0.405901,0.342655
199,0.631041,0.750927,0.407212,0.343715
200,0.726425,0.748365,0.405774,0.342591
201,0.745293,0.748228,0.405029,0.343199
202,0.745709,0.748281,0.405077,0.343205
203,0.699812,0.746199,0.403995,0.342204
204,0.825006,0.745633,0.403300,0.342333
205,0.789016,0.745001,0.403388,0.341613
206,0.779019,0.744768,0.403309,0.341459
207,0.812841,0.742665,0.402146,0.340518
208,0.680310,0.743749,0.402372,0.341377
209,0.765347,0.742770,0.402541,0.340228
210,0.749657,0.739747,0.400892,0.338855
211,0.831110,0.740061,0.401090,0.338972
212,0.615482,0.739281,0.401317,0.337964
213,0.798474,0.740298,0.402113,0.338185
214,0.652569,0.740454,0.402670,0.337784
215,0.748670,0.742996,0.403407,0.339589
216,0.673082,0.743637,0.403699,0.339937
217,0.780825,0.744933,0.405194,0.339739
218,0.621229,0.742646,0.404518,0.338128
219,0.712034,0.742691,0.404368,0.338323
220,0.752526,0.743352,0.405274,0.338077
221,0.789632,0.742203,0.404667,0.337536
222,0.817448,0.742579,0.404812,0.337766
223,0.782462,0.744204,0.405922,0.338282
224,0.787234,0.743849,0.406125,0.337724
225,0.669919,0.746703,0.407976,0.338728
226,0.812682,0.746310,0.408033,0.338277
227,0.767232,0.745551,0.407493,0.338058
228,0.706829,0.745585,0.407924,0.337661
229,0.801187,0.748041,0.409014,0.339028
230,0.769105,0.747219,0.408474,0.338746
231,0.785701,0.748268,0.408470,0.339799
233,0.660600,0.747075,0.407864,0.339211
234,0.736490,0.744477,0.406516,0.337962
235,0.781994,0.745914,0.407371,0.338542
236,0.658187,0.746659,0.407560,0.339100
237,0.788085,0.745424,0.406824,0.338600
238,0.720019,0.745128,0.406361,0.338767
239,0.712448,0.748310,0.407565,0.340745
240,0.763234,0.744509,0.405556,0.338953
241,0.810299,0.744191,0.405936,0.338255
242,0.819267,0.745371,0.406816,0.338555
243,0.757679,0.746651,0.407599,0.339052
244,0.701330,0.747680,0.408297,0.339383
245,0.783320,0.748717,0.408777,0.339940
246,0.751383,0.750335,0.410022,0.340313
247,0.658121,0.751054,0.409793,0.341261
248,0.820334,0.748138,0.409140,0.338998
249,0.731441,0.746976,0.408629,0.338347
250,0.657145,0.747310,0.408803,0.338507
252,0.776626,0.746548,0.408712,0.337836
253,0.706367,0.749190,0.410065,0.339124
254,0.706567,0.748844,0.410501,0.338344
255,0.747453,0.749579,0.411253,0.338326
256,0.825096,0.750997,0.412255,0.338742
257,0.783082,0.750540,0.412018,0.338523
258,0.842511,0.750471,0.411832,0.338639
259,0.718170,0.750314,0.411854,0.338460
260,0.680348,0.751693,0.412904,0.338788
261,0.753576,0.752633,0.413801,0.338832
262,0.803371,0.750266,0.413524,0.336742
263,0.686636,0.750299,0.413896,0.336403
264,0.816017,0.750359,0.413895,0.336464
265,0.777756,0.751515,0.413574,0.337941
266,0.604657,0.752403,0.414260,0.338143
267,0.636337,0.752816,0.414450,0.338366
268,0.808847,0.752166,0.413939,0.338227
269,0.738366,0.750721,0.413088,0.337632
270,0.833308,0.751195,0.412873,0.338322
271,0.674086,0.753031,0.413199,0.339831
272,0.794564,0.753693,0.413560,0.340133
273,0.789221,0.754558,0.414024,0.340534
274,0.640917,0.756866,0.415288,0.341578
275,0.758173,0.756436,0.415521,0.340916
276,0.799487,0.757585,0.416012,0.341573
277,0.748384,0.759557,0.416739,0.342819
278,0.804633,0.759486,0.416748,0.342738
279,0.795069,0.760324,0.417023,0.343301
280,0.804701,0.759430,0.417111,0.342319
281,0.779159,0.759497,0.416715,0.342783
282,0.777889,0.759698,0.416645,0.343053
283,0.765559,0.759067,0.417104,0.341963
284,0.777713,0.756699,0.415929,0.340769
285,0.730907,0.756480,0.415988,0.340492
286,0.784440,0.758430,0.417665,0.340764
287,0.661262,0.760195,0.418399,0.341796
288,0.659904,0.759240,0.418130,0.341110
289,0.791155,0.760620,0.418890,0.341730
290,0.778941,0.759411,0.419084,0.340326
291,0.757739,0.759883,0.419103,0.340780
292,0.784292,0.763202,0.420678,0.342524
293,0.777169,0.766357,0.422090,0.344266
294,0.745551,0.766786,0.421806,0.344979
295,0.781879,0.769162,0.422269,0.346893
296,0.794946,0.769311,0.422003,0.347308
297,0.817114,0.769434,0.421794,0.347640
298,0.795483,0.767987,0.421032,0.346955
299,0.775833,0.769081,0.421474,0.347607
301,0.798414,0.772770,0.422639,0.350131
302,0.790018,0.773323,0.422769,0.350554
303,0.757739,0.772956,0.422218,0.350738
304,0.772975,0.774597,0.422508,0.352090
305,0.749126,0.774273,0.422577,0.351696
306,0.660937,0.772018,0.421249,0.350769
307,0.750915,0.772645,0.421193,0.351452
308,0.835329,0.773940,0.421496,0.352444
309,0.750906,0.774234,0.421882,0.352352
310,0.721711,0.775331,0.422184,0.353147
311,0.707027,0.772492,0.420825,0.351667
312,0.779790,0.774297,0.421713,0.352585
313,0.843570,0.774708,0.421593,0.353116
314,0.754704,0.777467,0.421796,0.355671
315,0.756992,0.779740,0.422730,0.357011
316,0.754345,0.780178,0.422997,0.357181
317,0.801865,0.780617,0.423900,0.356716
318,0.773907,0.781828,0.423802,0.358026
319,0.797224,0.781543,0.423164,0.358379
320,0.830732,0.782590,0.423375,0.359215
321,0.859541,0.783346,0.423759,0.359587
322,0.840903,0.783831,0.423889,0.359942
323,0.680402,0.784808,0.424484,0.360325
324,0.720739,0.785483,0.424832,0.360651
325,0.845045,0.785755,0.424897,0.360858
326,0.829028,0.786787,0.425096,0.361692
327,0.786402,0.786960,0.425091,0.361869
328,0.780743,0.786927,0.424950,0.361977
329,0.832088,0.788404,0.425341,0.363063
330,0.788088,0.789835,0.425709,0.364126
331,0.680063,0.791041,0.426294,0.364747
332,0.836672,0.794747,0.427388,0.367359
333,0.845218,0.795624,0.427805,0.367819
334,0.792901,0.794813,0.427384,0.367429
335,0.821477,0.795728,0.427434,0.368294
336,0.632939,0.797303,0.428391,0.368912
337,0.822986,0.799265,0.429330,0.369936
338,0.805404,0.799698,0.428944,0.370754
339,0.801958,0.798701,0.428566,0.370136
340,0.775834,0.799724,0.429011,0.370713
341,0.813487,0.800742,0.429375,0.371367
342,0.801295,0.801873,0.429262,0.372612
343,0.819521,0.801874,0.429521,0.372353
344,0.769749,0.802591,0.429793,0.372798
345,0.830570,0.802732,0.429183,0.373549
346,0.784089,0.801975,0.429016,0.372959
347,0.806644,0.800376,0.428750,0.371626
348,0.844788,0.799218,0.428689,0.370529
349,0.851512,0.802713,0.430749,0.371964
350,0.809364,0.805197,0.431524,0.373673
351,0.828472,0.803952,0.431027,0.372924
352,0.807218,0.803143,0.430587,0.372556
353,0.788336,0.803701,0.431000,0.372700
354,0.833057,0.804492,0.431683,0.372809
355,0.845976,0.803507,0.431521,0.371985
356,0.810603,0.804078,0.431597,0.372481
357,0.849969,0.808848,0.434014,0.374834


==> figures/rl_curves_data/planner_graph_sizes.csv <==
step,total_nodes,search_nodes,aggregate_nodes,edges
1,5.405303,2.873106,1.818182,5.488636
2,5.460069,2.901042,1.836806,5.567708
3,5.424679,2.879808,1.828526,5.520833
4,5.452381,2.891369,1.843750,5.532738
5,5.441667,2.883333,1.841667,5.519444
6,5.438802,2.880208,1.838542,5.515625
7,5.410539,2.863971,1.830882,5.474265
8,5.409722,2.862269,1.831019,5.459491
9,5.411184,2.872807,1.821272,5.451754
10,5.443750,2.892708,1.828125,5.488542
11,5.451389,2.895833,1.832341,5.516865
12,5.481151,2.910714,1.844246,5.563492
13,5.459325,2.910714,1.825397,5.527778
14,5.494048,2.930556,1.837302,5.575397
15,5.460317,2.914683,1.821429,5.524802
16,5.490079,2.919643,1.846230,5.554563
17,5.542659,2.935516,1.876984,5.621032
18,5.539683,2.929563,1.878968,5.603175
19,5.556548,2.931548,1.891865,5.628968
20,5.519841,2.908730,1.883929,5.584325
21,5.612103,2.953373,1.920635,5.701389
22,5.633929,2.958333,1.936508,5.742063
23,5.646825,2.962302,1.944444,5.736111
24,5.718254,2.999008,1.968254,5.801587
25,5.729167,3.006944,1.966270,5.823413
26,5.756944,3.023810,1.974206,5.847222
27,5.813492,3.052579,1.997024,5.906746
28,5.880952,3.080357,2.028770,5.999008
29,5.892857,3.086310,2.032738,6.011905
30,5.929563,3.097222,2.053571,6.062500
31,5.946429,3.096230,2.073413,6.084325
32,5.980159,3.110119,2.088294,6.107143
33,5.962302,3.111111,2.069444,6.074405
34,6.048611,3.143849,2.111111,6.149802
35,6.072421,3.152778,2.121032,6.173611
36,6.156746,3.205357,2.142857,6.257937
37,6.188492,3.218254,2.152778,6.286706
38,6.161706,3.208333,2.137897,6.263889
39,6.197421,3.222222,2.157738,6.297619
40,6.204365,3.229167,2.157738,6.315476
41,6.286706,3.269841,2.191468,6.420635
42,6.320437,3.285714,2.201389,6.420635
43,6.375992,3.322421,2.212302,6.487103
44,6.355159,3.317460,2.200397,6.491071
45,6.376984,3.329365,2.211310,6.540675
46,6.409722,3.343254,2.227183,6.580357
47,6.459325,3.363095,2.250992,6.642857
48,6.471230,3.370040,2.254960,6.678571
49,6.492063,3.376984,2.267857,6.728175
50,6.560516,3.401786,2.307540,6.842262
51,6.602183,3.414683,2.333333,6.879960
52,6.628968,3.428571,2.344246,6.943452
53,6.647817,3.435516,2.357143,7.010913
54,6.714286,3.456349,2.398810,7.097222
55,6.718254,3.457341,2.403770,7.166667
56,6.769841,3.477183,2.432540,7.233135
57,6.836310,3.499008,2.473214,7.332341
58,6.870040,3.515873,2.489087,7.387897
59,6.928571,3.537698,2.520833,7.469246
60,6.946429,3.546627,2.530754,7.536706
61,6.975198,3.550595,2.552579,7.542659
62,6.958333,3.540675,2.548611,7.569444
63,7.003968,3.568452,2.566468,7.682540
64,7.026786,3.567460,2.589286,7.748016
65,7.098214,3.591270,2.628968,7.846230
66,7.114087,3.587302,2.647817,7.915675
67,7.144841,3.597222,2.668651,7.976190
68,7.140873,3.589286,2.677579,7.998016
69,7.147817,3.587302,2.689484,8.048611
70,7.152778,3.593254,2.687500,8.074405
71,7.157738,3.600198,2.685516,8.113095
72,7.210317,3.615079,2.719246,8.239087
73,7.223214,3.619048,2.725198,8.266865
74,7.246032,3.625000,2.739087,8.279762
75,7.254960,3.623016,2.750000,8.334325
76,7.290675,3.630952,2.776786,8.400794
77,7.297619,3.638889,2.774802,8.460317
78,7.249008,3.609127,2.762897,8.481151
79,7.288690,3.623016,2.787698,8.571429
80,7.346230,3.652778,2.810516,8.672619
81,7.391865,3.668651,2.835317,8.739087
82,7.435516,3.688492,2.856151,8.884921
83,7.454365,3.689484,2.875000,8.947421
84,7.489087,3.690476,2.909722,9.065476
85,7.516865,3.698413,2.929563,9.178571
86,7.517857,3.698413,2.932540,9.232143
87,7.525794,3.703373,2.936508,9.265873
88,7.566468,3.714286,2.966270,9.370040
89,7.645833,3.751984,3.000992,9.550595
90,7.721230,3.784722,3.039683,9.698413
91,7.771825,3.806548,3.067460,9.836310
92,7.802579,3.817460,3.087302,9.952381
93,7.837302,3.842262,3.098214,10.071429
94,7.878968,3.856151,3.125000,10.163690
95,7.897817,3.871032,3.128968,10.225198
96,7.939484,3.885913,3.154762,10.334325
97,7.992063,3.920635,3.168651,10.428571
98,8.009921,3.923611,3.185516,10.517857
99,8.087302,3.961310,3.221230,10.678571
100,8.105159,3.973214,3.226190,10.785714
101,8.047619,3.945437,3.204365,10.750000
102,8.042659,3.950397,3.200397,10.818452
103,8.008929,3.934524,3.192460,10.833333
104,8.075397,3.974206,3.212302,10.940476
105,8.035714,3.950397,3.199405,10.903770
106,8.052579,3.968254,3.197421,10.947421
107,8.070437,3.982143,3.203373,10.978175
108,8.123016,4.004960,3.230159,11.099206
109,8.124008,4.013889,3.220238,11.138889
110,8.071429,3.993056,3.192460,11.068452
111,8.045635,3.982143,3.178571,11.029762
112,8.085317,4.004960,3.190476,11.105159
113,8.101190,4.014881,3.194444,11.095238
114,8.045635,3.991071,3.168651,11.020833
115,8.046627,3.997024,3.167659,11.077381
116,8.097222,4.017857,3.197421,11.250992
117,8.087302,4.023810,3.182540,11.252976
118,8.048611,4.002976,3.170635,11.269841
119,7.999008,3.985119,3.148810,11.186508
120,7.993056,3.981151,3.145833,11.144841
121,7.983135,3.980159,3.140873,11.103175
122,8.063492,4.022817,3.173611,11.262897
123,8.122024,4.061508,3.188492,11.350198
124,8.181548,4.099206,3.204365,11.429563
125,8.223214,4.120040,3.225198,11.523810
126,8.298611,4.173611,3.243056,11.672619
127,8.352183,4.205357,3.264881,11.739087
128,8.406746,4.242063,3.278770,11.847222
129,8.416667,4.257937,3.273810,11.844246
130,8.471230,4.288690,3.297619,11.927579
131,8.549603,4.338294,3.322421,12.012897
132,8.590278,4.367063,3.332341,12.061508
133,8.579365,4.370040,3.323413,12.004960
134,8.654762,4.422619,3.342262,12.142857
135,8.693452,4.457341,3.347222,12.198413
136,8.706349,4.474206,3.344246,12.225198
137,8.738095,4.505952,3.343254,12.260913
138,8.716270,4.500992,3.330357,12.216270
139,8.780754,4.544643,3.348214,12.285714
140,8.866071,4.592262,3.375992,12.404762
141,8.884921,4.616071,3.373016,12.438492
142,8.934524,4.647817,3.389881,12.512897
143,8.962302,4.665675,3.400794,12.538690
144,8.988095,4.679563,3.412698,12.528770
145,9.026786,4.709325,3.420635,12.593254
146,9.012897,4.712302,3.407738,12.570437
147,8.988095,4.707341,3.392857,12.512897
148,8.938492,4.694444,3.363095,12.428571
149,8.899802,4.667659,3.359127,12.391865
150,8.908730,4.677579,3.361111,12.427579
151,8.934524,4.684524,3.379960,12.485119
152,8.985119,4.712302,3.400794,12.621032
153,9.011905,4.729167,3.411706,12.702381
154,9.078373,4.770833,3.432540,12.836310
155,9.054563,4.755952,3.426587,12.796627
156,9.100198,4.773810,3.449405,12.868056
157,9.192460,4.830357,3.477183,12.985119
158,9.206349,4.841270,3.478175,13.002976
159,9.250000,4.861111,3.500992,13.096230
160,9.250992,4.867063,3.495040,13.087302
161,9.282738,4.889881,3.501984,13.137897
162,9.294643,4.897817,3.507937,13.208333
163,9.324405,4.918651,3.513889,13.287698
164,9.311508,4.917659,3.501984,13.279762
165,9.324405,4.925595,3.503968,13.329365
166,9.314484,4.917659,3.502976,13.281746
167,9.375000,4.943452,3.529762,13.367063
168,9.415675,4.960317,3.549603,13.394841
169,9.481151,4.987103,3.580357,13.493056
170,9.576389,5.045635,3.606151,13.567460
171,9.605159,5.061508,3.614087,13.587302
172,9.551587,5.055556,3.570437,13.482143
173,9.507937,5.037698,3.547619,13.376984
174,9.498016,5.039683,3.536706,13.367063
175,9.450397,5.014881,3.518849,13.280754
176,9.511905,5.050595,3.541667,13.369048
177,9.537698,5.067460,3.549603,13.391865
178,9.554563,5.074405,3.558532,13.378968
179,9.578373,5.088294,3.568452,13.363095
180,9.628968,5.126984,3.576389,13.451389
181,9.656746,5.145833,3.584325,13.511905
182,9.662698,5.144841,3.594246,13.537698
183,9.691468,5.162698,3.602183,13.533730
184,9.719246,5.178571,3.612103,13.541667
185,9.768849,5.214286,3.622024,13.603175
186,9.800595,5.243056,3.625000,13.648810
187,9.861111,5.282738,3.640873,13.751984
188,9.862103,5.291667,3.635913,13.717262
189,9.896825,5.314484,3.645833,13.768849
190,9.925595,5.332341,3.656746,13.836310
191,9.915675,5.320437,3.661706,13.912698
192,9.892857,5.313492,3.650794,13.881944
193,9.945437,5.338294,3.675595,13.970238
194,10.001984,5.368056,3.700397,14.100198
195,10.041667,5.383929,3.722222,14.094246
196,10.137897,5.433532,3.761905,14.233135
197,10.108135,5.419643,3.747024,14.178571
198,10.126984,5.431548,3.752976,14.203373
199,10.079365,5.414683,3.726190,14.141865
200,10.069444,5.402778,3.729167,14.137897
201,10.095238,5.417659,3.738095,14.130952
202,10.121032,5.430556,3.749008,14.145833
203,10.149802,5.449405,3.754960,14.149802
204,10.153770,5.459325,3.749008,14.132937
205,10.138889,5.459325,3.737103,14.107143
206,10.145833,5.466270,3.738095,14.088294
207,10.160714,5.466270,3.750992,14.114087
208,10.169643,5.469246,3.755952,14.096230
209,10.195437,5.492063,3.755952,14.148810
210,10.195437,5.495040,3.753968,14.114087
211,10.211310,5.510913,3.751984,14.101190
212,10.219246,5.530754,3.738095,14.052579
213,10.282738,5.562500,3.763889,14.082341
214,10.283730,5.567460,3.757937,14.057540
215,10.270833,5.565476,3.746032,13.970238
216,10.266865,5.570437,3.737103,13.977183
217,10.211310,5.553571,3.702381,13.873016
218,10.213294,5.557540,3.702381,13.885913
219,10.186508,5.544643,3.691468,13.859127
220,10.223214,5.561508,3.709325,13.922619
221,10.245040,5.583333,3.707341,13.936508
222,10.258929,5.590278,3.714286,13.949405
223,10.205357,5.564484,3.691468,13.866071
224,10.219246,5.573413,3.696429,13.876984
225,10.227183,5.576389,3.700397,13.923611
226,10.266865,5.597222,3.716270,13.990079
227,10.298611,5.608135,3.735119,14.037698
228,10.315476,5.615079,3.746032,14.029762
229,10.336310,5.626984,3.754960,14.064484
230,10.347222,5.628968,3.765873,14.039683
231,10.352183,5.630952,3.769841,14.081349
232,10.337302,5.617063,3.772817,14.068452
233,10.366071,5.623016,3.796627,14.104167
234,10.395833,5.652778,3.795635,14.162698
235,10.477183,5.694444,3.833333,14.266865
236,10.518849,5.712302,3.858135,14.352183
237,10.584325,5.753968,3.879960,14.435516
238,10.648810,5.781746,3.913690,14.494048
239,10.726190,5.824405,3.946429,14.534722
240,10.798611,5.870040,3.968254,14.587302
241,10.852183,5.901786,3.988095,14.646825
242,10.896825,5.928571,4.006944,14.687500
243,10.922619,5.947421,4.012897,14.667659
244,10.983135,5.982143,4.036706,14.711310
245,11.027778,6.002976,4.058532,14.810516
246,11.006944,5.991071,4.055556,14.768849
247,11.008929,5.990079,4.061508,14.769841
248,11.040675,6.014881,4.069444,14.798611
249,11.044643,6.028770,4.059524,14.804563
250,11.039683,6.022817,4.063492,14.790675
251,11.086310,6.046627,4.084325,14.927579
252,11.134921,6.077381,4.098214,14.967262
253,11.174603,6.098214,4.114087,14.985119
254,11.216270,6.130952,4.121032,15.021825
255,11.242063,6.130952,4.148810,15.082341
256,11.217262,6.120040,4.136905,15.066468
257,11.221230,6.125000,4.135913,15.069444
258,11.224206,6.119048,4.144841,15.071429
259,11.234127,6.122024,4.151786,15.093254
260,11.207341,6.113095,4.134921,15.068452
261,11.202381,6.118056,4.125992,15.049603
262,11.230159,6.128968,4.142857,15.046627
263,11.210317,6.114087,4.137897,15.017857
264,11.256944,6.146825,4.150794,15.117063
265,11.327381,6.191468,4.172619,15.207341
266,11.305556,6.188492,4.157738,15.127976
267,11.383929,6.227183,4.192460,15.187500
268,11.449405,6.272817,4.209325,15.234127
269,11.465278,6.284722,4.214286,15.238095
270,11.507937,6.314484,4.227183,15.300595
271,11.547619,6.353175,4.227183,15.319444
272,11.577381,6.386905,4.225198,15.255952
273,11.604167,6.410714,4.231151,15.281746
274,11.666667,6.474206,4.229167,15.304563
275,11.726190,6.520833,4.242063,15.356151
276,11.769841,6.571429,4.234127,15.342262
277,11.787698,6.600198,4.225198,15.293651
278,11.830357,6.641865,4.228175,15.276786
279,11.869048,6.687500,4.221230,15.276786
280,11.911706,6.733135,4.219246,15.298611
281,11.996032,6.805556,4.229167,15.380952
282,12.073413,6.859127,4.253968,15.476190
283,12.082341,6.894841,4.230159,15.496032
284,12.140873,6.953373,4.232143,15.526786
285,12.164683,6.991071,4.220238,15.531746
286,12.167659,7.018849,4.199405,15.498016
287,12.277778,7.112103,4.211310,15.608135
288,12.337302,7.181548,4.199405,15.643849
289,12.349206,7.218254,4.176587,15.595238
290,12.395833,7.274802,4.165675,15.590278
291,12.398810,7.302579,4.141865,15.516865
292,12.438542,7.339583,4.143750,15.537500
293,12.432018,7.347588,4.129386,15.507675
294,12.459491,7.383102,4.120370,15.498843
295,12.452206,7.383578,4.115196,15.500000
296,12.429688,7.384115,4.093750,15.438802
297,12.425000,7.394444,4.079167,15.443056
298,12.491071,7.446429,4.090774,15.532738
299,12.532051,7.487179,4.088141,15.592949
300,12.557292,7.515625,4.086806,15.630208
301,12.581439,7.553030,4.073864,15.642045


==> figures/rl_curves_data/planner_reward.csv <==
step,raw_overall,overall
1,0.516482,0.459137
2,0.436350,0.462666
3,0.425912,0.458164
4,0.473128,0.459684
5,0.449891,0.459411
6,0.444493,0.461098
7,0.486351,0.458635
8,0.482208,0.458826
9,0.487297,0.458884
10,0.375472,0.461311
11,0.472920,0.462591
12,0.501493,0.463607
13,0.404136,0.463928
14,0.479447,0.468286
15,0.455580,0.467620
16,0.486404,0.468447
17,0.419234,0.472294
18,0.462073,0.474338
19,0.459919,0.477996
20,0.507426,0.475837
21,0.488198,0.483208
22,0.537815,0.483344
23,0.443090,0.485073
24,0.517442,0.491686
25,0.459130,0.492851
26,0.467252,0.492729
27,0.525293,0.496341
28,0.529275,0.501424
29,0.559014,0.503226
30,0.441973,0.507163
31,0.530249,0.508172
32,0.475779,0.510708
33,0.537815,0.509806
34,0.542995,0.513687
35,0.503910,0.513461
36,0.453029,0.517101
37,0.562262,0.520912
38,0.525957,0.520456
39,0.499932,0.520191
40,0.542588,0.518634
41,0.528626,0.524458
42,0.541434,0.524991
43,0.518879,0.530475
44,0.524591,0.528189
45,0.512692,0.529247
46,0.535572,0.531205
47,0.547282,0.535503
48,0.515729,0.536272
49,0.523709,0.538925
50,0.526309,0.542709
51,0.564275,0.544773
52,0.541455,0.547444
53,0.590925,0.546942
54,0.489828,0.551051
55,0.565198,0.553862
56,0.545036,0.557348
57,0.543281,0.561712
58,0.578408,0.562419
59,0.581683,0.567893
60,0.579393,0.573274
61,0.585924,0.574135
62,0.584726,0.573964
63,0.530886,0.576639
64,0.605176,0.577168
65,0.583615,0.583693
66,0.585906,0.587272
67,0.627204,0.588877
68,0.562135,0.589973
69,0.630674,0.589855
70,0.636721,0.590026
71,0.544391,0.591429
72,0.560676,0.595076
73,0.597626,0.596492
74,0.602049,0.601076
75,0.626836,0.602615
76,0.640371,0.603207
77,0.578737,0.604345
78,0.566292,0.602747
79,0.575940,0.605654
80,0.585261,0.607285
81,0.608854,0.606719
82,0.662522,0.612244
83,0.614458,0.611196
84,0.627149,0.613459
85,0.637491,0.617069
86,0.596055,0.617502
87,0.609814,0.614868
88,0.593638,0.618166
89,0.623189,0.623801
90,0.664923,0.628791
91,0.624833,0.632256
92,0.660410,0.636432
93,0.538673,0.639070
94,0.645152,0.643736
95,0.677842,0.646544
96,0.635931,0.649046
97,0.585060,0.652524
98,0.648003,0.654503
99,0.684617,0.659164
100,0.680746,0.662445
101,0.658025,0.660124
102,0.696542,0.658305
103,0.717923,0.653078
104,0.712444,0.660105
105,0.686120,0.661420
106,0.690034,0.662192
107,0.669087,0.660642
108,0.651368,0.665874
109,0.691532,0.666850
110,0.692090,0.664453
111,0.616168,0.665468
112,0.586636,0.668747
113,0.550653,0.668164
114,0.686223,0.663307
115,0.672774,0.660236
116,0.694051,0.659652
117,0.603375,0.659421
118,0.694947,0.657563
119,0.668492,0.650315
120,0.634289,0.650300
121,0.702061,0.650115
122,0.726879,0.654264
123,0.684297,0.659289
124,0.615919,0.664544
125,0.647957,0.664659
126,0.673855,0.668079
127,0.685189,0.669602
128,0.630060,0.675279
129,0.499167,0.676190
130,0.691223,0.679874
131,0.688209,0.684633
132,0.703293,0.685748
133,0.692147,0.685148
134,0.661019,0.687406
135,0.688638,0.687084
136,0.744589,0.688675
137,0.726030,0.691030
138,0.722603,0.687558
139,0.714070,0.690245
140,0.745855,0.699090
141,0.734234,0.699683
142,0.725474,0.701196
143,0.714280,0.701589
144,0.731717,0.703043
145,0.609161,0.705363
146,0.681370,0.704421
147,0.723309,0.700164
148,0.612280,0.697130
149,0.686470,0.690832
150,0.684913,0.687591
151,0.703672,0.686093
152,0.720001,0.686544
153,0.711545,0.686295
154,0.722672,0.687673
155,0.709737,0.687827
156,0.668863,0.691899
157,0.655180,0.696408
158,0.662315,0.696795
159,0.590359,0.698580
160,0.645996,0.697776
161,0.714407,0.699014
162,0.743696,0.698332
163,0.720250,0.698895
164,0.743225,0.698409
165,0.734947,0.698488
166,0.694670,0.697041
167,0.776062,0.701207
168,0.731433,0.704286
169,0.649775,0.709264
170,0.669578,0.717852
171,0.710915,0.722807
172,0.689350,0.721234
173,0.731814,0.720208
174,0.701343,0.719655
175,0.724329,0.718842
176,0.679360,0.719198
177,0.756344,0.721304
178,0.719838,0.720825
179,0.766845,0.721151
180,0.770704,0.723787
181,0.750068,0.726875
182,0.681371,0.723653
183,0.722157,0.725003
184,0.708634,0.724843
185,0.726136,0.726882
186,0.742424,0.724488
187,0.738911,0.727932
188,0.766003,0.727260
189,0.738263,0.728541
190,0.705147,0.727464
191,0.734408,0.724790
192,0.643260,0.719765
193,0.717705,0.721619
194,0.728447,0.722607
195,0.744172,0.722482
196,0.674041,0.723455
197,0.751690,0.724630
198,0.742229,0.724191
199,0.746741,0.721666
200,0.744237,0.721352
201,0.714549,0.724633
202,0.644531,0.725217
203,0.720314,0.730499
204,0.742901,0.731692
205,0.706017,0.732455
206,0.746559,0.732834
207,0.767100,0.736180
208,0.729697,0.736449
209,0.712979,0.737889
210,0.731675,0.737904
211,0.774037,0.739327
212,0.746664,0.740369
213,0.754188,0.745051
214,0.742763,0.747181
215,0.744468,0.746419
216,0.752135,0.747638
217,0.744295,0.745597
218,0.757343,0.743487
219,0.772464,0.745473
220,0.747074,0.746427
221,0.774103,0.747102
222,0.736433,0.746382
223,0.742865,0.742045
224,0.765042,0.741982
225,0.726905,0.741590
226,0.731598,0.742482
227,0.703700,0.742936
228,0.722804,0.744298
229,0.771408,0.744721
230,0.733009,0.743607
231,0.745846,0.744087
232,0.758919,0.742929
233,0.655582,0.742102
234,0.752861,0.743291
235,0.734534,0.743556
236,0.763195,0.744891
237,0.761677,0.746253
238,0.772896,0.749291
239,0.766217,0.750495
240,0.749089,0.750139
241,0.757143,0.751285
242,0.749790,0.749206
243,0.719071,0.749275
244,0.767826,0.754378
245,0.770614,0.754620
246,0.754937,0.751502
247,0.760187,0.751022
248,0.767509,0.751306
249,0.748089,0.749486
250,0.763927,0.748549
251,0.757075,0.749585
252,0.702198,0.750381
253,0.760370,0.750649
254,0.762732,0.752503
255,0.757937,0.750738
256,0.669071,0.749558
257,0.753101,0.748446
258,0.767649,0.748355
259,0.734672,0.747906
260,0.746540,0.748538
261,0.770841,0.748747
262,0.773860,0.749113
263,0.755434,0.750825
264,0.757998,0.751449
265,0.730759,0.751076
266,0.745842,0.749913
267,0.731565,0.751805
268,0.758295,0.752546
269,0.758062,0.751485
270,0.761379,0.752534
271,0.768300,0.750735
272,0.764765,0.750137
273,0.738150,0.749318
274,0.773479,0.750338
275,0.754895,0.751164
276,0.733516,0.752662
277,0.708803,0.752234
278,0.768651,0.754290
279,0.745372,0.754732
280,0.756705,0.753811
281,0.708754,0.754161
282,0.758296,0.751627
283,0.756664,0.749473
284,0.776838,0.749111
285,0.775355,0.748208
286,0.762213,0.747467
287,0.736854,0.749434
288,0.774743,0.752504
289,0.767582,0.752355
290,0.738711,0.754228
291,0.768727,0.753109
292,0.715086,0.755327
293,0.719536,0.755171
294,0.730550,0.755088
295,0.754515,0.753808
296,0.739343,0.752462
297,0.774806,0.751811
298,0.773275,0.752880
299,0.765536,0.751198
300,0.784702,0.749833
301,0.733206,0.750844

